Variance-based regularization with convex objectives

We develop an approach to risk minimization and stochastic optimization that provides a convex surrogate for variance, allowing near-optimal and computationally efficient trading between approximation and estimation error. Our approach builds off of techniques for distributionally robust optimization and Owen's empirical likelihood, and we provide a number of finite-sample and asymptotic results characterizing the theoretical performance of the estimator. In particular, we show that our procedure comes with certificates of optimality, achieving (in some scenarios) faster rates of convergence than empirical risk minimization by virtue of automatically balancing bias and variance. We give corroborating empirical evidence showing that in practice, the estimator indeed trades between variance and absolute performance on a training sample, improving out-of-sample (test) performance over standard empirical risk minimization for a number of classification problems.

==> Experiments/HIV/error_neg_test.csv <==
L1,3.31 (0.12),3.27 (0.14),3.3 (0.1),3.28 (0.11),3.09 (0.1)
L2,1.83 (0.09),2.41 (0.11),2.97 (0.1),3.07 (0.1),3.06 (0.1)
Elastic Net,1.58 (0.08),2.02 (0.09),2.62 (0.1),2.53 (0.11),2.94 (0.1)
VarReg,3.06 (0.1),3.06 (0.1),3.07 (0.1),3.09 (0.1),3.09 (0.1)
L1 + VarReg,3.15 (0.12),3.33 (0.12),3.39 (0.1),3.7 (0.11),4.7 (0.14)

==> Experiments/HIV/error_neg_train.csv <==
L1,2.79 (0.01),2.48 (0.01),0.8 (0.01),0.11 (0.0),0.09 (0.0)
L2,1.15 (0.01),0.69 (0.01),0.11 (0.0),0.1 (0.0),0.1 (0.0)
Elastic Net,1.31 (0.01),1.69 (0.01),0.9 (0.01),0.31 (0.01),0.1 (0.0)
VarReg,0.11 (0.0),0.1 (0.0),0.09 (0.0),0.09 (0.0),0.09 (0.0)
L1 + VarReg,2.4 (0.01),2.2 (0.01),1.14 (0.01),0.1 (0.0),4.23 (0.02)

==> Experiments/HIV/error_pos_test.csv <==
L1,28.01 (0.57),18.87 (0.49),14.48 (0.4),13.59 (0.42),14.22 (0.45)
L2,31.93 (0.6),20.3 (0.51),14.44 (0.44),14.3 (0.46),14.29 (0.46)
Elastic Net,41.73 (0.64),31.56 (0.58),18.65 (0.5),16.12 (0.44),14.44 (0.45)
VarReg,14.27 (0.46),14.27 (0.46),14.25 (0.46),14.2 (0.45),14.17 (0.45)
L1 + VarReg,17.12 (0.46),16.34 (0.48),14.75 (0.42),14.0 (0.44),16.09 (0.39)

==> Experiments/HIV/error_pos_train.csv <==
L1,26.5 (0.08),17.34 (0.05),5.44 (0.04),0.27 (0.01),0.32 (0.01)
L2,28.06 (0.08),9.63 (0.05),0.26 (0.01),0.29 (0.01),0.27 (0.01)
Elastic Net,40.82 (0.09),30.16 (0.06),9.76 (0.05),3.46 (0.04),0.27 (0.01)
VarReg,0.27 (0.01),0.28 (0.01),0.32 (0.02),0.32 (0.01),0.31 (0.01)
L1 + VarReg,15.04 (0.06),13.38 (0.06),7.16 (0.04),0.28 (0.01),15.2 (0.1)

==> Experiments/HIV/error_test.csv <==
L1,8.41 (0.16),6.5 (0.16),5.61 (0.11),5.41 (0.12),5.39 (0.12)
L2,8.05 (0.17),6.11 (0.14),5.34 (0.12),5.39 (0.12),5.38 (0.12)
Elastic Net,9.87 (0.18),8.13 (0.17),5.94 (0.14),5.35 (0.13),5.32 (0.12)
VarReg,5.38 (0.12),5.38 (0.12),5.39 (0.12),5.39 (0.12),5.38 (0.12)
L1 + VarReg,6.04 (0.15),6.02 (0.15),5.74 (0.12),5.83 (0.13),7.06 (0.14)

==> Experiments/HIV/error_train.csv <==
L1,7.68 (0.02),5.55 (0.02),1.76 (0.01),0.14 (0.0),0.14 (0.0)
L2,6.71 (0.02),2.54 (0.01),0.14 (0.0),0.14 (0.0),0.14 (0.0)
Elastic Net,9.46 (0.02),7.56 (0.02),2.73 (0.01),0.96 (0.01),0.14 (0.0)
VarReg,0.14 (0.0),0.14 (0.0),0.14 (0.0),0.14 (0.0),0.14 (0.0)
L1 + VarReg,5.01 (0.02),4.51 (0.02),2.39 (0.01),0.14 (0.0),6.49 (0.03)

==> Experiments/HIV/hiv_crossval.csv <==
label,obj_train,obj_test,e_train,e_test,p_train,p_test,n_train,n_test
erm,0.1587,0.1717,5.55,6.51,17.40,19.35,2.47,3.17
1E2,0.1623,0.1773,4.95,6.10,14.88,17.85,2.36,3.03
1E3,0.1777,0.1952,4.45,5.96,13.36,16.80,2.14,3.13
1E4,0.2881,0.3065,2.36,5.36,7.12,14.88,1.13,2.88
1E5,0.4411,0.4563,0.14,5.83,0.31,14.77,0.09,3.51

==> Experiments/HIV/hiv_traintest.csv <==
label,e_train,e_test,p_train,p_test,n_train,n_test
erm,5.05,7.03,15.63,21.13,2.36,3.16
100,4.49,6.88,13.49,19.72,2.2,3.35
500,4.29,7.03,12.74,19.72,2.15,3.55
1000,4.1,6.78,11.99,18.54,2.09,3.55
5000,3.01,6.63,8.78,18.08,1.55,3.48
10000,0.87,6.32,3.1,16.2,0.3,3.61
100000,0.09,6.73,0,15.96,0.11,4.19

==> Experiments/Reuters/reuters_traintest.csv <==
label,obj_train,obj_test,error_train,error_test,c_train,c_test,e_train,e_test,g_train,g_test,m_train,m_test
erm,0.4513,0.4726,11.4,12.79,8.53,8.99,29.55,36,8.49,10.35,12.46,13.64
100,0.4522,0.4732,11.2,12.53,8.44,8.9,28.5,34.71,8.37,10.17,12.27,13.38
1000,0.4572,0.4777,10.64,12.06,8.25,8.71,26.38,32.51,7.88,9.77,11.66,12.99
10000,0.4928,0.5119,9.34,11.16,6.93,7.98,23.59,28.6,7.1,9.1,10.3,12.52
100000,0.8552,0.8717,7.69,11.68,5.93,9.1,15.23,26.87,5.12,9.31,10.47,13.27

==> Experiments/Reuters/reuters_wrong.csv <==
label,obj_train,obj_test,error_train,error_test,c_train,c_test,e_train,e_test,g_train,g_test,m_train,m_test
erm,0.4563,0.4579,12.26,12.34,8.87,8.94,34.97,35.12,9.21,9.27,13.37,13.42
1E2,0.4607,0.4617,12.3,12.35,9.02,9.1,34.9,34.97,9.32,9.36,13.16,13.2
1E3,0.4565,0.4582,12.13,12.21,9.07,9.16,33.67,33.79,9.17,9.24,13,13.06
1E4,0.4799,0.4815,11.07,11.14,8.38,8.45,29.73,29.92,8.45,8.52,11.93,11.96
1E5,0.6442,0.6475,9.23,9.54,6.92,7.2,23.51,24.29,7.44,7.72,10.02,10.26
1E6,0.9148,0.9191,10.77,11.3,11.6,12.13,23.1,24.54,7.48,8.05,9.3,9.49
